LEI: Livestock Event Information Schema for Enabling Data Sharing

Data-driven advances have resulted in significant improvements in dairy production. However, the meat industry has lagged behind in adopting data-driven approaches, underscoring the crucial need for data standardisation to facilitate seamless data transmission to maximise productivity, save costs, and increase market access. To address this gap, we propose a novel data schema, Livestock Event Information (LEI) schema, designed to accurately and uniformly record livestock events. LEI complies with the International Committee for Animal Recording (ICAR) and Integrity System Company (ISC) schemas to deliver this data standardisation and enable data sharing between producers and consumers. To validate the superiority of LEI, we conducted a structural metrics analysis and a comprehensive case study. The analysis demonstrated that LEI outperforms the ICAR and ISC schemas in terms of design, while the case study confirmed its superior ability to capture livestock event information. Our findings lay the foundation for the implementation of the LEI schema, unlocking the potential for data-driven advances in livestock management. Moreover, LEI's versatility opens avenues for future expansion into other agricultural domains, encompassing poultry, fisheries, and crops. The adoption of LEI promises substantial benefits, including improved data accuracy, reduced costs, and increased productivity, heralding a new era of sustainability in the meat industry.

==> arrival_example.json <==
{
  "source": [
    {
      "id": "from",
      "scheme": "CSU"
    },
    {
      "id": "source_id",
      "scheme": "1"
    }
  ],
  "message": {
    "eventName": "Arrival",
    "animal": {
      "identifier": {
        "id": "123",
        "scheme": "rfid"
      },
      "specie": "Cattle",
      "gender": "Male"
    },
    "producer": {
      "id": "cfrg",
      "name": "UTS",
      "email": "utsfarm@uts.edu.au"
    },
    "session": {
      "sessionID": "4545",
      "totalInSession": 50
    },
    "event": {
      "arrivalReason":"Purchase",
      "shipment":{
        "id": {
        "scheme":"sale invoice",
        "id":"123456789"
        },
        "origin": {
          "id": "454877abc",
	  "name": "CSU",
          "email": "csufarm@csu.edu.au"
        },
        "destination": {
          "id": "cfrg",
	  "name": "UTS",
          "email": "utsfarm@uts.edu.au"
        },
        "vehicles": ["x1234","y0987"]
      },
      "changeOfOwnerShip": {
        "lot": {
          "lotId":"1256"
        },
        "purchaser": {
          "id": "cfrg",
	  "name": "UTS",
          "email": "utsfarm@uts.edu.au"
        },
        "transactionCost": {
          "currency":"AUD",
          "totalCost":1500
        }
      }
    }
  },
  "eventDateTime": "2022-04-28T14:13:23Z"
}
